Two-Stage Distributionally Robust Optimization: Intuitive Understanding and Algorithm Development from the Primal Perspective

In this paper, we study the two-stage distributionally robust optimization (DRO) problem from the primal perspective. Unlike existing approaches, this perspective allows us to build a deeper and more intuitive understanding on DRO, to leverage classical and well-established solution methods and to develop a general and fast decomposition algorithm (and its variants), and to address a couple of unsolved issues that are critical for modeling and computation. Theoretical analyses regarding the strength, convergence, and iteration complexity of the developed algorithm are also presented. A numerical study on different types of instances of the distributionally robust facility location problem demonstrates that the proposed solution algorithm (and its variants) significantly outperforms existing methods. It solves instances up to several orders of magnitude faster, and successfully addresses new types of practical instances that previously could not be handled. We believe these results will significantly enhance the accessibility of DRO, break down barriers, and unleash its potential to solve real world challenges.

==> Demand_FLDIUBendersDRO_UB_number.dat <==
0	0
8.41265456	0
8.41265456	0.083333333
8.567334823	0.083333333
8.567334823	0.166666667
8.695824615	0.166666667
8.695824615	0.25
10	0.25

==> Demand_FLDIUBenders_UB_number.dat <==
0	0
10	0

==> Demand_FLDIUCCGCG_LB.dat <==
-3.819226834	4.41E-13
2.870735829	122.7218554
2.933544401	122.7218554

==> Demand_FLDIUCCGCG_LB_it.dat <==
1	4.41E-13
2	122.7218554
3	122.7218554

==> Demand_FLDIUCCGCG_UB.dat <==
-3.819226834	3000
2.870735829	1855.850697
2.933544401	122.7643887

==> Demand_FLDIUCCGCG_UB_it.dat <==
1	3000
2	1855.850697
3	122.7643887

==> Demand_FLDIUCCGDRO_UB_number.dat <==
0	0
0.182321557	0
0.182321557	0.083333333
0.336472237	0.083333333
0.336472237	0.166666667
0.405465108	0.166666667
0.405465108	0.25
0.530628251	0.25
0.530628251	0.333333333
0.641853886	0.333333333
0.641853886	0.416666667
0.993251773	0.416666667
0.993251773	0.5
2.041220329	0.5
2.041220329	0.583333333
2.163323026	0.583333333
2.163323026	0.666666667
2.174751721	0.666666667
2.174751721	0.75
2.87356464	0.75
2.87356464	0.833333333
3.010620886	0.833333333
3.010620886	0.916666667
3.77505715	0.916666667
3.77505715	1
10	1

==> Demand_FLDIUCCG_LB.dat <==
-4.159050944	4.41E-13
-2.21117184	-2.02E-13
-1.387566418	-2.13E-12
-1.04795562	-7.56E-12
-0.760001104	-1.14E-13
-0.53483679	-1.39E-12
-0.293422151	-1.86E-12
-0.129606154	-5.90E-13
0.049234387	2.63E-13
0.194694163	-1.42E-12
0.357295284	-1.81E-13
0.480538436	-1.59E-12
0.594647912	-9.09E-13
0.692292084	-1.42E-13
0.789094515	-1.88E-12
0.886774706	-1.86E-12
0.978102501	-9.09E-13
1.08314396	-1.71E-12
1.171476146	1.53E-12
1.262386296	1.98E-12
1.344117657	8.38E-13
1.426744144	2.13E-13
1.500236577	-2.73E-12
1.568693441	-1.02E-12
1.638467906	-2.50E-12
1.704231631	-1.28E-13
1.771307181	1.48E-12
1.836852459	4.55E-13
1.896419731	-3.69E-13
1.956787782	7.28E-12
2.016175461	-2.31E-12
2.072137983	1.80E-12
2.121594561	3.41E-13
2.17735535	-1.51E-12
2.232249978	-5.68E-14
2.282968305	1.26E-12
2.332616149	6.82E-13
2.377037604	-2.44E-12
2.425033581	-2.13E-13
2.469767208	0
2.515049688	4.33E-13
2.557325528	1.78E-13
2.599118535	-7.11E-13
2.637994474	-2.47E-12
2.674418486	2.77E-13
2.713572246	1.14E-13
2.751475235	-4.73E-13
2.787973971	-3.45E-13
2.822401588	-2.84E-12
2.859070551	-2.27E-13
2.889530184	3.34E-13
2.921319301	1.56E-13
2.953094617	1.17E-12
2.984707979	5.68E-14
3.017595406	-2.97E-13
3.048210164	4.55E-13
3.077164652	-5.12E-13
3.107846793	-2.61E-12
3.13671317	1.14E-13
3.166693944	-5.12E-13
3.196491535	3.69E-13
3.225219406	-1.93E-12
3.251966081	1.08E-12
3.279271539	2.34E-13
3.305332637	-1.42E-12
3.437770004	5.33E-13
3.495884141	2.70E-13
3.564383651	5.68E-14
3.661910151	2.80E-12
3.778126229	-2.56E-13
3.83410377	-1.56E-12
3.922357197	6.82E-13
3.974508513	-1.14E-13
4.011358456	-3.41E-13
4.081048803	-8.53E-14
4.127405192	-1.99E-12
4.212890486	1.21E-13
4.256389156	-2.99E-12
4.295697527	-1.35E-12
4.347835839	2.84E-12
4.389707255	0
4.424616704	5.68E-13
4.48707901	2.85E-12
4.496631462	-7.63E-05
5.229689564	109.760492
5.689670167	113.9725824
6.063569877	115.9418944
6.353261463	118.0757127
6.56567901	118.4006224
6.78595316	119.1989755
6.950156721	119.3329231
7.103683789	119.7406124
7.230502534	120.4584624
7.367612506	120.6359955
7.476177443	120.8184269
7.584735944	121.2381724
7.685429547	121.3955529
7.794974884	121.6926704
7.884966625	122.2020972
7.968886307	122.4204448
8.047318809	122.4496569
8.148100367	122.486525
8.281748579	122.4990374
8.370084627	122.5386019
8.435024165	122.5828089
8.503732821	122.6713452
8.561386549	122.7400875
8.63083963	122.7643887
8.630847997	122.7643887

==> Demand_FLDIUCCG_LB_it.dat <==
1	4.41E-13
2	-2.02E-13
3	-2.13E-12
4	-7.56E-12
5	-1.14E-13
6	-1.39E-12
7	-1.86E-12
8	-5.90E-13
9	2.63E-13
10	-1.42E-12
11	-1.81E-13
12	-1.59E-12
13	-9.09E-13
14	-1.42E-13
15	-1.88E-12
16	-1.86E-12
17	-9.09E-13
18	-1.71E-12
19	1.53E-12
20	1.98E-12
21	8.38E-13
22	2.13E-13
23	-2.73E-12
24	-1.02E-12
25	-2.50E-12
26	-1.28E-13
27	1.48E-12
28	4.55E-13
29	-3.69E-13
30	7.28E-12
31	-2.31E-12
32	1.80E-12
33	3.41E-13
34	-1.51E-12
35	-5.68E-14
36	1.26E-12
37	6.82E-13
38	-2.44E-12
39	-2.13E-13
40	0
41	4.33E-13
42	1.78E-13
43	-7.11E-13
44	-2.47E-12
45	2.77E-13
46	1.14E-13
47	-4.73E-13
48	-3.45E-13
49	-2.84E-12
50	-2.27E-13
51	3.34E-13
52	1.56E-13
53	1.17E-12
54	5.68E-14
55	-2.97E-13
56	4.55E-13
57	-5.12E-13
58	-2.61E-12
59	1.14E-13
60	-5.12E-13
61	3.69E-13
62	-1.93E-12
63	1.08E-12
64	2.34E-13
65	-1.42E-12
66	5.33E-13
67	2.70E-13
68	5.68E-14
69	2.80E-12
70	-2.56E-13
71	-1.56E-12
72	6.82E-13
73	-1.14E-13
74	-3.41E-13
75	-8.53E-14
76	-1.99E-12
77	1.21E-13
78	-2.99E-12
79	-1.35E-12
80	2.84E-12
81	0
82	5.68E-13
83	2.85E-12
84	-7.63E-05
85	109.760492
86	113.9725824
87	115.9418944
88	118.0757127
89	118.4006224
90	119.1989755
91	119.3329231
92	119.7406124
93	120.4584624
94	120.6359955
95	120.8184269
96	121.2381724
97	121.3955529
98	121.6926704
99	122.2020972
100	122.4204448
101	122.4496569
102	122.486525
103	122.4990374
104	122.5386019
105	122.5828089
106	122.6713452
107	122.7400875
108	122.7643887
109	122.7643887

==> Demand_FLDIUCCG_UB.dat <==
-4.159050944	3000
-2.21117184	2892.826362
-1.387566418	2273.828049
-1.04795562	2273.828049
-0.760001104	2273.828049
-0.53483679	2273.828049
-0.293422151	2273.828049
-0.129606154	2273.828049
0.049234387	2273.828049
0.194694163	2273.828049
0.357295284	2273.828049
0.480538436	2273.828049
0.594647912	2273.828049
0.692292084	2273.828049
0.789094515	2273.828049
0.886774706	2273.828049
0.978102501	2273.828049
1.08314396	2273.828049
1.171476146	2273.828049
1.262386296	2273.828049
1.344117657	2273.828049
1.426744144	2273.828049
1.500236577	2273.828049
1.568693441	2273.828049
1.638467906	2273.828049
1.704231631	2273.828049
1.771307181	2273.828049
1.836852459	2273.828049
1.896419731	2273.828049
1.956787782	2273.828049
2.016175461	2273.828049
2.072137983	2273.828049
2.121594561	2273.828049
2.17735535	2273.828049
2.232249978	2273.828049
2.282968305	1902.675955
2.332616149	1902.675955
2.377037604	1902.675955
2.425033581	1902.675955
2.469767208	1902.675955
2.515049688	1501.41009
2.557325528	1501.41009
2.599118535	1501.41009
2.637994474	1501.41009
2.674418486	1501.41009
2.713572246	1501.41009
2.751475235	1501.41009
2.787973971	1501.41009
2.822401588	1501.41009
2.859070551	1501.41009
2.889530184	1501.41009
2.921319301	1501.41009
2.953094617	1362.121618
2.984707979	1362.121618
3.017595406	1362.121618
3.048210164	1268.535625
3.077164652	1268.535625
3.107846793	1268.535625
3.13671317	1268.535625
3.166693944	1268.535625
3.196491535	1268.535625
3.225219406	1268.535625
3.251966081	1268.535625
3.279271539	1268.535625
3.305332637	1268.535625
3.437770004	1268.535625
3.495884141	1268.535625
3.564383651	1268.535625
3.661910151	1268.535625
3.778126229	1268.535625
3.83410377	1268.535625
3.922357197	1268.535625
3.974508513	1268.535625
4.011358456	1268.535625
4.081048803	1268.535625
4.127405192	1268.535625
4.212890486	1268.535625
4.256389156	1268.535625
4.295697527	1268.535625
4.347835839	1268.535625
4.389707255	1268.535625
4.424616704	1268.535625
4.48707901	1268.535625
4.496631462	1268.535625
5.229689564	1268.535625
5.689670167	178.4408295
6.063569877	178.4408295
6.353261463	178.4408295
6.56567901	178.4408295
6.78595316	178.4408295
6.950156721	168.3960685
7.103683789	162.9871181
7.230502534	162.9871181
7.367612506	162.9871181
7.476177443	156.9867899
7.584735944	156.9867899
7.685429547	156.9867899
7.794974884	156.9867899
7.884966625	156.9867899
7.968886307	156.9867899
8.047318809	152.4933781
8.148100367	142.6867164
8.281748579	139.3243137
8.370084627	139.3243137
8.435024165	139.3243137
8.503732821	139.3243137
8.561386549	139.3243137
8.63083963	139.3243137
8.630847997	122.7643887

==> Demand_FLDIUCCG_UB_it.dat <==
1	3000
2	2892.826362
3	2273.828049
4	2273.828049
5	2273.828049
6	2273.828049
7	2273.828049
8	2273.828049
9	2273.828049
10	2273.828049
11	2273.828049
12	2273.828049
13	2273.828049
14	2273.828049
15	2273.828049
16	2273.828049
17	2273.828049
18	2273.828049
19	2273.828049
20	2273.828049
21	2273.828049
22	2273.828049
23	2273.828049
24	2273.828049
25	2273.828049
26	2273.828049
27	2273.828049
28	2273.828049
29	2273.828049
30	2273.828049
31	2273.828049
32	2273.828049
33	2273.828049
34	2273.828049
35	2273.828049
36	1902.675955
37	1902.675955
38	1902.675955
39	1902.675955
40	1902.675955
41	1501.41009
42	1501.41009
43	1501.41009
44	1501.41009
45	1501.41009
46	1501.41009
47	1501.41009
48	1501.41009
49	1501.41009
50	1501.41009
51	1501.41009
52	1501.41009
53	1362.121618
54	1362.121618
55	1362.121618
56	1268.535625
57	1268.535625
58	1268.535625
59	1268.535625
60	1268.535625
61	1268.535625
62	1268.535625
63	1268.535625
64	1268.535625
65	1268.535625
66	1268.535625
67	1268.535625
68	1268.535625
69	1268.535625
70	1268.535625
71	1268.535625
72	1268.535625
73	1268.535625
74	1268.535625
75	1268.535625
76	1268.535625
77	1268.535625
78	1268.535625
79	1268.535625
80	1268.535625
81	1268.535625
82	1268.535625
83	1268.535625
84	1268.535625
85	1268.535625
86	178.4408295
87	178.4408295
88	178.4408295
89	178.4408295
90	178.4408295
91	168.3960685
92	162.9871181
93	162.9871181
94	162.9871181
95	156.9867899
96	156.9867899
97	156.9867899
98	156.9867899
99	156.9867899
100	156.9867899
101	152.4933781
102	142.6867164
103	139.3243137
104	139.3243137
105	139.3243137
106	139.3243137
107	139.3243137
108	139.3243137
109	122.7643887

==> Demand_FLDIUCCG_UB_number.dat <==
0	0
1.791759469	0
1.791759469	0.083333333
2.066862759	0.083333333
2.066862759	0.166666667
2.272125886	0.166666667
2.272125886	0.25
2.714694744	0.25
2.714694744	0.333333333
2.827313622	0.333333333
2.827313622	0.416666667
2.895911938	0.416666667
2.895911938	0.5
4.790819533	0.5
4.790819533	0.583333333
5.253320001	0.583333333
5.253320001	0.666666667
5.820972742	0.666666667
5.820972742	0.75
6.646390515	0.75
6.646390515	0.833333333
8.23806113	0.833333333
8.23806113	0.916666667
8.617852675	0.916666667
8.617852675	1
10	1
